Intrinsic Argument Strength in Structured Argumentation: a Principled Approach

Abstract argumentation provides us with methods such as gradual and Dung semantics with which to evaluate arguments after potential attacks by other arguments. Some of these methods can take intrinsic strengths of arguments as input, with which to modulate the effects of attacks between arguments. Coming from abstract argumentation, these methods look only at the relations between arguments and not at the structure of the arguments themselves. In structured argumentation the way an argument is constructed, by chaining inference rules starting from premises, is taken into consideration. In this paper we study methods for assigning an argument its intrinsic strength, based on the strengths of the premises and inference rules used to form said argument. We first define a set of principles, which are properties that strength assigning methods might satisfy. We then propose two such methods and analyse which principles they satisfy. Finally, we present a generalised system for creating novel strength assigning methods and speak to the properties of this system regarding the proposed principles.

==> readme.txt <==
Dear reader,

In this directory you will find the source files and final pdf of our paper 'Intrinsic Argument Strength in Structured Argumentation: a Principled Approach'. The document has been typeset according to the example and instructions available at ftp://ftp.springernature.com/cs-proceeding/llncs/llncs2e.zip

---

The directory consists of the following files:

  readme.txt         this file

  paper.tex          the final paper

  bibliography.bib   the bibliography file for use with bibtex

and as supplied in llncs2e.zip

  llncs.cls          the LaTeX2e document class

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

---

As found in paper.tex, suggestions for running heads:

Title running:       Intrinsic Argument Strength in Structured Argumentation

Author running:      J.P. Spaans

---

Contact author:

Full name:           Jeroen Paul Spaans

Email:               jeroen.paul.spaans@gmail.com
